Compact Gaussian basis sets for stochastic DFT calculations

This work presents new Gaussian single- and double-zeta basis sets optimized for stochastic density functional theory (sDFT) using real-space auxiliary grids. Previous studies showed standard basis sets like STO-3G and 6-31G are sub-optimal for this approach. Our basis-set's Gaussian-type orbitals (GTOs) resemble norm-conserving pseudo-orbitals for H, C, N, O, F, and Si, but minimize real-space and momentum-space support. These basis sets achieve accuracy comparable to established sets while offering improved efficiency for sDFT calculations with auxiliary grids.

==> SupportingInformation-basisset.txt <==
# Supporting Information for “Compact Gaussian Basis Sets For Stochastic DFT Calculations 
#
# Marcel David Fabian(1), Eran Rabani(2,3,4) and Roi Baer(1)
# (1) Fritz Haber Center for Molecular Dynamics and Institute of Chemistry, 
#     The Hebrew University of Jerusalem, Jerusalem 9190401, Israel
# (2) Department of Chemistry, University of California, Berkeley, California 94720, USA
# (3) Materials Sciences Division, Lawrence Berkeley National Laboratory, Berkeley, 
#     California 94720, USA
# (4) The Raymond and Beverly Sackler Center of Computational Molecular and Materials 
#      Science, Tel Aviv University, Tel Aviv 69978, Israel


#########################################################################################
# Basis set format:									#
#											#
# Element symbol    Number of primitives (np)   Angular momentum (l)    Basis set name	#
#	Exponent(1)	Contraction coefficient(1)					#
#    	 .			  .							#
#	 .			  .							#
#	 .			  .							#
#	Exponent(np)	Contraction coefficient(np)					#
#########################################################################################


H    3    s    PTO-SZ
	3.175870613824560	 0.411429292167870
	0.926807244505604	 1.112647657710500
	0.212915518176038	 2.433736827058500
	

C    3    s    PTO-SZ
	1.241169982104230	-2.699560237139600
	0.896090171662417	 3.926489098552900
	0.191969242179852	 2.344779223181500
C    2    p    PTO-SZ
	2.019789564526240	 0.640540658880660
	0.366729843703845	 1.577827295761800

	
O    3    s    PTO-SZ
	1.657815371162810	-1.496009069860200
	1.124550665124090	 3.170613925965000
	0.281163162619605	 1.993210312331700
O    2    p    PTO-SZ
	2.368478782018450	 0.935753632453300
	0.440239294075740	 1.414165275576800

	
N    3    s    PTO-SZ
	1.468092314454590	-1.873065310134600
	0.984081138167330	 3.352204493955300
	0.229366003497201	 2.142267633917700
N    2    p    PTO-SZ
	2.255398895533750	 0.780802446299187
	0.416312995844008	 1.509752300701700

		
F    3    s    PTO-SZ
	2.089036953983160	-0.934527580100430
	1.322951928115120	 2.713868159630700
	0.352805330912260	 1.913528640125200
F    2    p    PTO-SZ
	2.692663947688270	 1.026124045216180
	0.507233246485847	 1.339512815711200

		
Si   3    s    PTO-SZ
	2.384673182360060	 5.376686717556100
	2.260150613658500	-5.972958750301700
	0.186442013657015	 3.792868799308200
Si   2    p    PTO-SZ
	0.460863481264744	 0.739525677782010
	0.146959104187364	 1.465978994139000


#########################################################################################
# Basis set format:									#
#											#
# Element symbol    Number of Primitives(np)    angular momentum(l)    Basis set name	#
#	Exponent(1)	Contraction coefficient(1)					#
#    	 .			  .							#
#	 .			  .							#
#	 .			  .							#
#	Exponent(np)	Contraction coefficient(np)					#
#########################################################################################


H    2    s    PTO-DZ
	2.205465704044830	 0.411429292167870
	0.643616142017781	 1.112647657710500
H    1    s    PTO-DZ
	0.156427727639538	 2.433736827058500


C    2    s    PTO-DZ
	1.060893245650500	-2.699560237139600
	0.765935387027933	 3.926489098552900
C    1    s    PTO-DZ
	0.167451988483867	 2.344779223181500
C    1    p    PTO-DZ
	1.625852094215550	 0.640540658880660
C    1    p    PTO-DZ
	0.333256816656023	 1.577827295761800

	
O    2    s    PTO-DZ
	1.624493299117200	-1.496009069860200
	1.101947208228940	 3.170613925965000
O    1    s    PTO-DZ
	0.248115518161102	 1.993210312331700
O    1    p    PTO-DZ
	2.321346054256280	 0.935753632453300
O    1    p    PTO-DZ
	0.458024961556400	 1.414165275576800

	
N    2    s    PTO-DZ
	1.354110438849450	-1.873065310134600
	0.907677622685659	 3.352204493955300
N    1    s    PTO-DZ
	0.186195458774661	 2.142267633917700
N    1    p    PTO-DZ
	2.083623769924240	 0.780802446299187
N    1    p    PTO-DZ
	0.449275849695358	 1.509752300701700
		

F    2    s    PTO-DZ
	2.089036953983160	-0.934527580100430
	1.322951928115120	 2.713868159630700
F    1    s    PTO-DZ
	0.367204079240482	 1.913528640125200
F    1    p    PTO-DZ
	2.692663947688270	 1.026124045216180
F    1    p    PTO-DZ
	0.527934531925531	 1.339512815711200

	
Si    2    s    PTO-DZ
	1.879786485352390	 5.376686717556100
	1.781628027624070	-5.972958750301700
Si    1    s    PTO-DZ
	0.226746318295072	 3.792868799308200
Si    1    p    PTO-DZ
	0.320044084211627	 0.739525677782010
Si    1    p    PTO-DZ
	0.113080258685260	 1.465978994139000
		

